Measurement of the forward-backward asymmetry in low-mass bottom-quark pairs produced in proton-antiproton collisions

We report a measurement of the forward-backward asymmetry, $A_{FB}$, in $b\bar{b}$ pairs produced in proton-antiproton collisions and identified by muons from semileptonic $b$-hadron decays. The event sample was collected at a center-of-mass energy of $\sqrt{s}=1.96$ TeV with the CDF II detector and corresponds to 6.9 fb$^{-1}$ of integrated luminosity. We obtain an integrated asymmetry of $A_{FB}(b\bar{b})=(1.2 \pm 0.7)$\% at the particle level for $b$-quark pairs with invariant mass, $m_{b\bar{b}}$, down to $40$ GeV/$c^2$ and measure the dependence of $A_{FB}(b\bar{b})$ on $m_{b\bar{b}}$. The results are compatible with expectations from the standard model.

==> author.txt <==
CDF Collaboration: T. Aaltonen, S. Amerio, D. Amidei, A. Anastassov, A. Annovi, J. Antos, G. Apollinari, J.A. Appel, T. Arisawa, A. Artikov, J. Asaadi, W. Ashmanskas, B. Auerbach, A. Aurisano, F. Azfar, W. Badgett, T. Bae, A. Barbaro-Galtieri, V.E. Barnes, B.A. Barnett, P. Barria, P. Bartos, M. Bauce, F. Bedeschi, S. Behari, G. Bellettini, J. Bellinger, D. Benjamin, A. Beretvas, A. Bhatti, K.R. Bland, B. Blumenfeld, A. Bocci, A. Bodek, D. Bortoletto, J. Boudreau, A. Boveia, L. Brigliadori, C. Bromberg, E. Brucken, J. Budagov, H.S. Budd, K. Burkett, G. Busetto, P. Bussey, P. Butti, A. Buzatu, A. Calamba, S. Camarda, M. Campanelli, F. Canelli, B. Carls, D. Carlsmith, R. Carosi, S. Carrillo, B. Casal, M. Casarsa, A. Castro, P. Catastini, D. Cauz, V. Cavaliere, A. Cerri, L. Cerrito, Y.C. Chen, M. Chertok, G. Chiarelli, G. Chlachidze, K. Cho, D. Chokheli, A. Clark, C. Clarke, M.E. Convery, J. Conway, M. Corbo, M. Cordelli, C.A. Cox, D.J. Cox, M. Cremonesi, D. Cruz, J. Cuevas, R. Culbertson, N. d'Ascenzo, M. Datta, P. de Barbaro, L. Demortier, L. Marchese, M. Deninno, F. Devoto, M. D'Errico, A. Di Canto, B. Di Ruzza, J.R. Dittmann, M. D'Onofrio, S. Donati, M. Dorigo, A. Driutti, K. Ebina, R. Edgar, R. Erbacher, S. Errede, B. Esham, S. Farrington, J.P. Fernández Ramos, R. Field, G. Flanagan, R. Forrest, M. Franklin, J.C. Freeman, H. Frisch, Y. Funakoshi, C. Galloni, A.F. Garfinkel, P. Garosi, H. Gerberich, E. Gerchtein, S. Giagu, V. Giakoumopoulou, K. Gibson, C.M. Ginsburg, N. Giokaris, P. Giromini, V. Glagolev, D. Glenzinski, M. Gold, D. Goldin, A. Golossanov, G. Gomez, G. Gomez-Ceballos, M. Goncharov, O. González López, I. Gorelov, A.T. Goshaw, K. Goulianos, E. Gramellini, C. Grosso-Pilcher, J. Guimaraes da Costa, S.R. Hahn, J.Y. Han, F. Happacher, K. Hara, M. Hare, R.F. Harr, T. Harrington-Taber, K. Hatakeyama, C. Hays, J. Heinrich, M. Herndon, A. Hocker, Z. Hong, W. Hopkins, S. Hou, R.E. Hughes, U. Husemann, M. Hussein, J. Huston, G. Introzzi, M. Iori, A. Ivanov, E. James, D. Jang, B. Jayatilaka, E.J. Jeon, S. Jindariani, M. Jones, K.K. Joo, S.Y. Jun, T.R. Junk, M. Kambeitz, T. Kamon, P.E. Karchin, A. Kasmi, Y. Kato, W. Ketchum, J. Keung, B. Kilminster, D.H. Kim, H.S. Kim, J.E. Kim, M.J. Kim, S.B. Kim, S.H. Kim, Y.K. Kim, Y.J. Kim, N. Kimura, M. Kirby, K. Kondo, D.J. Kong, J. Konigsberg, A.V. Kotwal, M. Kreps, J. Kroll, M. Kruse, T. Kuhr, M. Kurata, A.T. Laasanen, S. Lammel, M. Lancaster, K. Lannon, G. Latino, H.S. Lee, J.S. Lee, S. Leo, S. Leone, J.D. Lewis, A. Limosani, E. Lipeles, A. Lister, Q. Liu, T. Liu, S. Lockwitz, A. Loginov, A. Lucà, D. Lucchesi, J. Lueck, P. Lujan, P. Lukens, G. Lungu, J. Lys, R. Lysak, R. Madrak, P. Maestro, O. Majersky, S. Malik, G. Manca, A. Manousakis-Katsikakis, F. Margaroli, P. Marino, K. Matera, M.E. Mattson, A. Mazzacane, P. Mazzanti, R. McNulty, A. Mehta, P. Mehtala, C. Mesropian, T. Miao, D. Mietlicki, A. Mitra, H. Miyake, S. Moed, N. Moggi, C.S. Moon, R. Moore, M.J. Morello, A. Mukherjee, Th. Muller, P. Murat, M. Mussini, J. Nachtman, Y. Nagai, J. Naganoma, I. Nakano, A. Napier, J. Nett, T. Nigmanov, L. Nodulman, S.Y. Noh, O. Norniella, L. Oakes, S.H. Oh, Y.D. Oh, T. Okusawa, R. Orava, L. Ortolan, C. Pagliarone, E. Palencia, P. Palni, V. Papadimitriou, W. Parker, G. Pauletta, M. Paulini, C. Paus, T.J. Phillips, G. Piacentino, E. Pianori, J. Pilot, K. Pitts, C. Plager, L. Pondrom, S. Poprocki, K. Potamianos, F. Prokoshin, A. Pranko, F. Ptohos, G. Punzi, I. Redondo Fernández, P. Renton, M. Rescigno, F. Rimondi, L. Ristori, A. Robson, T. Rodriguez, S. Rolli, M. Ronzani, R. Roser, J.L. Rosner, F. Ruffini, A. Ruiz, J. Russ, V. Rusu, W.K. Sakumoto, Y. Sakurai, L. Santi, K. Sato, V. Saveliev, A. Savoy-Navarro, P. Schlabach, E.E. Schmidt, T. Schwarz, L. Scodellaro, F. Scuri, S. Seidel, Y. Seiya, A. Semenov, F. Sforza, S.Z. Shalhout, T. Shears, P.F. Shepard, M. Shimojima, M. Shochet, I. Shreyber-Tecker, A. Simonenko, K. Sliwa, J.R. Smith, F.D. Snider, V. Sorin, H. Song, M. Stancari, R. St. Denis, D. Stentz, J. Strologas, Y. Sudo, A. Sukhanov, I. Suslov, K. Takemasa, Y. Takeuchi, J. Tang, M. Tecchio, P.K. Teng, J. Thom, E. Thomson, V. Thukral, D. Toback, S. Tokar, K. Tollefson, T. Tomura, D. Tonelli, S. Torre, D. Torretta, P. Totaro, M. Trovato, F. Ukegawa, S. Uozumi, F. Vázquez, G. Velev, C. Vellidis, C. Vernieri, M. Vidal, R. Vilar, J. Vizán, M. Vogel, G. Volpi, P. Wagner, R. Wallny, S.M. Wang, D. Waters, W.C. Wester III, D. Whiteson, A.B. Wicklund, S. Wilbur, H.H. Williams, J.S. Wilson, P. Wilson, B.L. Winer, P. Wittich, S. Wolbers, H. Wolfe, T. Wright, X. Wu, Z. Wu, K. Yamamoto, D. Yamato, T. Yang, U.K. Yang, Y.C. Yang, W.-M. Yao, G.P. Yeh, K. Yi, J. Yoh, K. Yorita, T. Yoshida, G.B. Yu, I. Yu, A.M. Zanetti, Y. Zeng, C. Zhou, S. Zucchelli 

